Influence of plasma instabilities on the propagation of electromagnetic cascades from distant blazars

The propagation of very-high-energy gamma-rays (VHEGRs) in the extragalactic space offers the opportunity to study astrophysical phenomena not reproducible in laboratories. In particular, the deviation from predictions of the observed photon flux from distant sources at the GeV energy scale still represents an open problem. Commonly, this deviation is interpreted as the result of the deflection out of the line of sight of the source of the cascade-produced charged leptons by weak magnetic fields present in the intergalactic medium (IGM). However, plasma instabilities could have an effect on the energy- and momentum-distribution of the secondary electrons and positrons, modifying the development of electromagnetic cascades. In this work, we study the influence of plasma instabilities on the energy spectrum of electromagnetic cascades through a parametric study, performed with the Monte Carlo code CRPropa. We parameterize plasma instabilities with an energy loss length normalisation $\lambda_0$ and a power law index $\alpha$ of its electron/positron energy dependence. We simulate photon spectra at Earth for different blazar scenarios and find that plasma instabilities can reproduce the suppression in the GeV-photon flux of real astrophysical sources, such as 1ES 0229+200, when the energy loss length of electrons/positrons at 1.0 TeV is $\lambda_0 \simeq 100\,\text{kpc}$ and $\alpha\simeq0$. The energy fraction lost by the secondary electron pairs due to the instability is estimated to be about $1\%$ over the typical interaction length of Inverse Compton scattering for these parameter values.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

